Estimating stellar population and emission line properties in S-PLUS galaxies

We present tests of a new method to simultaneously estimate stellar population and emission line (EL) properties of galaxies out of S-PLUS photometry. The technique uses the AlStar code, updated with an empirical prior which greatly improves its ability to estimate ELs using only the survey's 12 bands. The tests compare the output of (noise-perturbed) synthetic photometry of SDSS galaxies to properties derived from previous full spectral fitting and detailed EL analysis. For realistic signal-to-noise ratios, stellar population properties are recovered to better than 0.2 dex in masses, mean ages, metallicities and $\pm 0.2$ mag for the extinction. More importantly, ELs are recovered remarkably well for a photometric survey. We obtain input $-$ output dispersions of 0.05--0.2 dex for the equivalent widths of $[\mathrm{O}\,\rm{II}]$, $[\mathrm{O}\,\rm{III}]$, H$\beta$, H$\alpha$, $[\mathrm{N}\,\rm{II}]$, and $[\mathrm{S}\,\rm{II}]$, and even better for lines stronger than $\sim 5$ $\mathring{A}$. These excellent results are achieved by combining two empirical facts into a prior which restricts the EL space available for the fits: (1) Because, for the redshifts explored here, H$\alpha$ and $[\mathrm{N}\,\rm{II}]$ fall in a single narrow band (J0660), their combined equivalent width is always well recovered, even when $[\mathrm{N}\,\rm{II}]$/H$\alpha$ is not. (2) We know from SDSS that $W_{H\alpha+[\mathrm{N}\,\rm{II}]}$ correlates with $[\mathrm{N}\,\rm{II}]$/H$\alpha$, which can be used to tell if a galaxy belongs to the left or right wings in the classical BPT diagnostic diagram. Example applications to integrated light and spatially resolved data are also presented, including a comparison with independent results obtained with MUSE-based integral field spectroscopy.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
